Dynamical Component Analysis (DyCA): Dimensionality Reduction For High-Dimensional Deterministic Time-Series

Multivariate signal processing is often based on dimensionality reduction techniques. We propose a new method, Dynamical Component Analysis (DyCA), leading to a classification of the underlying dynamics and - for a certain type of dynamics - to a signal subspace representing the dynamics of the data. In this paper the algorithm is derived leading to a generalized eigenvalue problem of correlation matrices. The application of the DyCA on high-dimensional chaotic signals is presented both for simulated data as well as real EEG data of epileptic seizures.

==> pics/wholeAbsc.dat <==
x	y	z	t
-1.8441	-5.2282	524.58	12.997
-17.609	-1.976	1015.5	13.001
-26.198	2.9887	1365.7	13.005
-24.733	8.9931	1499.5	13.009
-12.712	15.019	1383.4	13.013
7.7937	19.949	1032.5	13.017
32.729	22.849	504.94	13.021
57.216	23.176	-112.76	13.025
76.885	20.873	-724.11	13.029
88.931	16.318	-1241.7	13.033
92.568	10.179	-1602.1	13.036
88.835	3.235	-1774.4	13.04
79.899	-3.7816	-1761.2	13.044
68.181	-10.282	-1593.8	13.048
55.636	-15.863	-1321.8	13.052
43.399	-20.315	-1000.8	13.056
31.831	-23.603	-680.72	13.06
20.831	-25.845	-396.94	13.064
10.227	-27.27	-166.15	13.068
0.042608	-28.152	12.52	13.072
-9.4349	-28.73	151.96	13.075
-17.779	-29.122	269.2	13.079
-24.627	-29.286	377.86	13.083
-29.85	-29.028	483.36	13.087
-33.607	-28.09	582.44	13.091
-36.264	-26.259	666.41	13.095
-38.237	-23.478	726.65	13.099
-39.835	-19.894	759.53	13.103
-41.167	-15.821	768.62	13.107
-42.147	-11.644	763.07	13.111
-42.589	-7.6883	753.16	13.115
-42.33	-4.1348	745.09	13.118
-41.344	-0.99453	737.82	13.122
-39.794	1.8355	723.46	13.126
-38.003	4.4765	691.56	13.13
-36.358	6.9787	635.05	13.134
-35.192	9.2842	555.2	13.138
-34.674	11.255	462.9	13.142
-34.758	12.748	375.33	13.146
-35.204	13.696	309.26	13.15
-35.671	14.148	273.91	13.154
-35.837	14.257	266.79	13.158
-35.506	14.217	274.59	13.161
-34.661	14.19	278.98	13.165
-33.428	14.251	264.75	13.169
-32	14.382	226.7	13.173
-30.532	14.511	171.89	13.177
-29.086	14.562	116.22	13.181
-27.644	14.5	76.789	13.185
-26.182	14.338	63.699	13.189
-24.763	14.114	75.11	13.193
-23.572	13.859	98.027	13.197
-22.86	13.572	114.43	13.201
-22.803	13.22	109.81	13.204
-23.331	12.769	79.969	13.208
-24.023	12.21	32.645	13.212
-24.143	11.57	-16.872	13.216
-22.844	10.9	-54.02	13.22
-19.457	10.241	-73.026	13.224
-13.775	9.5862	-80.545	13.228
-6.1848	8.876	-92.747	13.232
2.4031	8.0192	-126.92	13.236
10.82	6.9453	-191.47	13.24
17.985	5.6547	-279.23	13.243
23.194	4.2428	-367.73	13.247
26.249	2.879	-427.1	13.251
27.395	1.7491	-432.45	13.255
27.138	0.9836	-375.73	13.259
26.054	0.60525	-271.7	13.263
24.683	0.51748	-155.14	13.267
23.54	0.53738	-69.98	13.271
23.166	0.45576	-54.215	13.275
24.116	0.097236	-126.34	13.279
26.804	-0.64211	-277.93	13.283
31.22	-1.7864	-474.83	13.286
36.647	-3.2903	-665.9	13.29
41.569	-5.0501	-796.1	13.294
43.92	-6.901	-819.66	13.298
41.693	-8.6036	-710.12	13.302
33.749	-9.838	-465.54	13.306
20.509	-10.228	-109.27	13.31
4.2221	-9.4134	313.11	13.314
-11.399	-7.1576	739.5	13.318
-22.127	-3.4648	1099.6	13.322
-24.481	1.3442	1325.6	13.326
-16.855	6.6351	1364.8	13.329
-0.10388	11.56	1192	13.333
22.636	15.231	818.4	13.337
46.844	16.926	293.57	13.341
67.899	16.256	-301.98	13.345
82.316	13.246	-872.95	13.349
88.511	8.3097	-1330.6	13.353
86.903	2.1215	-1613.2	13.357
79.399	-4.5586	-1698.9	13.361
68.533	-11.061	-1607.9	13.365
56.613	-16.926	-1392.2	13.368
45.165	-21.947	-1117.6	13.372
34.799	-26.132	-844.33	13.376
25.432	-29.613	-612.25	13.38
16.679	-32.542	-435.46	13.384
8.2089	-35.006	-306.11	13.388
-0.073672	-36.987	-204.79	13.392
-8.0397	-38.369	-112.12	13.396
-15.462	-38.992	-17.048	13.4
-22.15	-38.71	80.7	13.404
-28.006	-37.451	173.68	13.408
-32.996	-35.252	252.56	13.411
-37.081	-32.255	311.46	13.415
-40.175	-28.68	350.49	13.419
-42.161	-24.784	374.76	13.423
-42.98	-20.805	391.35	13.427
-42.721	-16.937	406.04	13.431
-41.66	-13.311	421.59	13.435
-40.214	-9.9971	437.99	13.439
-38.821	-7.0191	453.95	13.443
-37.792	-4.3721	468.29	13.447
-37.215	-2.035	480.19	13.451
-36.938	0.019495	488.34	13.454
-36.658	1.8192	489.72	13.458
-36.059	3.3868	479.37	13.462
-34.957	4.7352	451.78	13.466
-33.376	5.8659	403.66	13.47
-31.553	6.7749	336.82	13.474
-29.855	7.4661	259.43	13.478
-28.653	7.9676	184.68	13.482
-28.195	8.3425	126.9	13.486
-28.513	8.6847	96.442	13.49
-29.399	9.0954	95.546	13.494
-30.45	9.6484	117.03	13.497
-31.187	10.358	146.51	13.501
-31.191	11.167	167.4	13.505
-30.248	11.968	166.91	13.509
-28.427	12.644	140.58	13.513
-26.067	13.124	93.818	13.517
-23.662	13.415	39.947	13.521
-21.665	13.594	-4.4489	13.525
-20.287	13.765	-25.073	13.529
-19.363	13.996	-14.554	13.533
-18.358	14.268	25.172	13.536
-16.526	14.467	83.212	13.54
-13.177	14.427	142.47	13.544
-7.9524	14.008	183.92	13.548
-1.0125	13.169	191.42	13.552
6.9599	11.999	156	13.556
14.929	10.683	78.818	13.56
21.798	9.4231	-28.045	13.564
26.71	8.3479	-143.41	13.568
29.258	7.4603	-241.6	13.572
29.554	6.6571	-299.11	13.576
28.153	5.8104	-301.99	13.579
25.888	4.8688	-251.66	13.583
23.701	3.9181	-167.08	13.587
22.484	3.1591	-81.511	13.591
22.953	2.7993	-34.013	13.595
25.514	2.9068	-57.297	13.599
30.115	3.3039	-165.41	13.603
36.107	3.5696	-345.25	13.607
42.188	3.1754	-555.4	13.611
46.547	1.7133	-733.78	13.615
47.231	-0.87577	-812.93	13.619
42.722	-4.1811	-739.23	13.622
32.56	-7.3794	-490.62	13.626
17.783	-9.4699	-87.284	13.63
0.97156	-9.6096	408.35	13.634
-14.208	-7.4233	903.33	13.638
-23.891	-3.1668	1294.9	13.642
-25.082	2.3215	1494.8	13.646
-16.568	7.8643	1450.9	13.65
0.64622	12.292	1159.7	13.654
23.54	14.763	666.88	13.658
47.865	14.957	55.326	13.661
69.256	13.075	-574.62	13.665
84.312	9.6873	-1128.1	13.669
91.3	5.4942	-1534.7	13.673
90.316	1.1024	-1759.3	13.677
82.903	-3.1104	-1802.7	13.681
71.343	-7.015	-1693.7	13.685
57.896	-10.657	-1476.5	13.689
44.249	-14.141	-1197.7	13.693
31.313	-17.524	-897.36	13.697
19.344	-20.758	-604.46	13.701
8.2536	-23.685	-337.66	13.704
-2.0611	-26.077	-107.96	13.708
-11.537	-27.697	78.54	13.712
-19.944	-28.362	219.6	13.716
-27.026	-27.991	317.48	13.72
-32.675	-26.634	380.14	13.724
-37.034	-24.471	421.08	13.728
-40.456	-21.777	457.08	13.732
-43.354	-18.858	503.62	13.736
-46.002	-15.967	569.91	13.74
-48.396	-13.234	655.24	13.744
-50.249	-10.635	748.74	13.747
-51.12	-8.0192	832.83	13.751
-50.633	-5.2001	889.32	13.755
-48.695	-2.0672	905.93	13.759
-45.595	1.3207	880.81	13.763
-41.957	4.7107	823.21	13.767
-38.548	7.7201	750.2	13.771
-36.008	9.9697	680.62	13.775
-34.633	11.237	628.52	13.779
-34.285	11.558	598.51	13.783
-34.476	11.236	584.54	13.787
-34.589	10.746	572.42	13.79
-34.145	10.561	545.15	13.794
-33.001	10.992	489.19	13.798
-31.387	12.081	399.56	13.802
-29.777	13.611	282.14	13.806
-28.656	15.21	152.46	13.81
-28.283	16.507	31.264	13.814
-28.565	17.266	-61.732	13.818
-29.107	17.459	-113.99	13.822
-29.402	17.241	-124.13	13.826
-29.063	16.855	-102.4	13.829
-27.996	16.517	-67.13	13.833
-26.407	16.338	-38.395	13.837
-24.657	16.29	-30.932	13.841
-23.019	16.254	-48.962	13.845
-21.483	16.08	-85.028	13.849
-19.707	15.664	-123.53	13.853
-17.143	14.978	-147.7	13.857
-13.302	14.07	-147.33	13.861
-8.0181	13.03	-123.78	13.865
-1.584	11.947	-90.097	13.869
5.3089	10.887	-65.616	13.872
11.809	9.8809	-67.233	13.876
17.206	8.936	-101.05	13.88
21.156	8.0504	-158.27	13.884
23.734	7.225	-217.65	13.888
25.303	6.4681	-254.03	13.892
26.288	5.7942	-249.64	13.896
26.995	5.2196	-203.47	13.9
27.562	4.7576	-134.46	13.904
28.063	4.4095	-76.531	13.908
28.68	4.1508	-66.928	13.912
29.792	3.9152	-132.08	13.915
31.879	3.5868	-276.17	13.919
35.234	3.0128	-476.73	13.923
39.597	2.0443	-688.7	13.927
43.925	0.60045	-855.51	13.931
46.478	-1.264	-923.2	13.935
45.29	-3.3183	-853.57	13.939
38.912	-5.1688	-632.78	13.943
27.156	-6.3337	-274.53	13.947
11.529	-6.367	181.7	13.951
-4.8907	-4.991	676.04	13.954
-18.159	-2.1946	1135.8	13.958
-24.563	1.7375	1485.3	13.962
-21.747	6.2772	1657.1	13.966
-9.4788	10.765	1605.2	13.97
10.222	14.548	1317.2	13.974
33.623	17.097	821.57	13.978
56.312	18.079	188.01	13.982
74.35	17.377	-483.69	13.986
85.191	15.072	-1083.9	13.99
88.111	11.393	-1518.3	13.994
84.063	6.6826	-1731.2	13.997
75.107	1.3503	-1717.5	14.001
63.645	-4.169	-1521.8	14.005
51.74	-9.4642	-1221.4	14.009
40.696	-14.204	-901.6	14.013
30.972	-18.182	-630.41	14.017
22.375	-21.343	-441.66	14.021
14.391	-23.759	-331.96	14.025
6.5308	-25.574	-270.95	14.029
-1.4408	-26.922	-219.48	14.033
-9.4261	-27.862	-147.74	14.037
-17.063	-28.342	-46.091	14.04
-23.885	-28.233	74.76	14.044
-29.5	-27.39	192.89	14.048
-33.725	-25.733	288.16	14.052
-36.632	-23.309	352.54	14.056
-38.488	-20.298	393.21	14.06
-39.636	-16.968	427.36	14.064
-40.348	-13.602	471.99	14.068
-40.732	-10.424	533.89	14.072
-40.719	-7.5511	604.85	14.076
-40.149	-5.0036	664.37	14.079
-38.909	-2.7391	688.56	14.083
-37.052	-0.70882	660.96	14.087
-34.85	1.103	580.52	14.091
-32.726	2.6708	463.02	14.095
-31.106	3.9516	335.5	14.099
-30.259	4.9255	226.18	14.103
-30.186	5.6318	154.32	14.107
-30.642	6.1813	123.94	14.111
-31.26	6.7393	123.91	14.115
-31.716	7.4835	133.79	14.119
-31.868	8.5529	132.73	14.122
-31.772	10.002	107.61	14.126
-31.592	11.772	57.52	14.13
-31.446	13.693	-6.941	14.134
-31.296	15.51	-68.617	14.138
-30.931	16.934	-110.7	14.142
-30.084	17.713	-122.82	14.146
-28.602	17.704	-104.2	14.15
-26.572	16.926	-63.092	14.154
-24.304	15.57	-13.268	14.158
-22.171	13.969	30.978	14.162
-20.369	12.504	59.249	14.165
-18.731	11.493	67.559	14.169
-16.717	11.09	58.332	14.173
-13.623	11.229	38.236	14.177
-8.9299	11.655	14.908	14.181
-2.6245	12.023	-6.1582	14.185
4.6719	12.023	-23.433	14.189
11.865	11.504	-39.329	14.193
17.784	10.516	-58.462	14.197
21.653	9.2721	-84.989	14.201
23.397	8.0387	-120.17	14.205
23.655	7.0065	-161.22	14.208
23.471	6.2049	-202.16	14.212
23.824	5.4991	-236.32	14.216
25.215	4.6712	-259.76	14.22
27.526	3.5451	-274.02	14.224
30.206	2.0922	-286.85	14.228
32.666	0.46283	-310.17	14.232
34.657	-1.0744	-355.5	14.236
36.397	-2.2592	-428.2	14.24
38.349	-2.9686	-522.39	14.244
40.756	-3.2834	-618.77	14.247
43.17	-3.4538	-686.46	14.251
44.295	-3.776	-689.14	14.255
42.294	-4.433	-594.23	14.259
35.524	-5.3755	-382.94	14.263
23.408	-6.3003	-58.493	14.267
7.0678	-6.7412	349.92	14.271
-10.626	-6.2389	788.9	14.275
-25.685	-4.5192	1188.6	14.279
-34.145	-1.6111	1475.5	14.283
-33.308	2.14	1587.3	14.287
-22.63	6.161	1487.2	14.29
-3.9278	9.8005	1174.2	14.294
19.17	12.482	685.55	14.298
42.298	13.808	91.349	14.302
61.561	13.603	-518.82	14.306
74.453	11.891	-1054.5	14.31
80.218	8.851	-1443.6	14.314
79.634	4.7599	-1646.6	14.318
74.387	-0.04754	-1663.7	14.322
66.346	-5.2155	-1529.9	14.326
57.005	-10.406	-1302.8	14.33
47.241	-15.341	-1044.9	14.333
37.383	-19.848	-806.59	14.337
27.465	-23.873	-614.84	14.341
17.491	-27.462	-471.31	14.345
7.6068	-30.704	-358.41	14.349
-1.885	-33.642	-251.05	14.353
-10.612	-36.215	-128.71	14.357
-18.261	-38.236	16.374	14.361
-24.678	-39.437	177.73	14.365
-29.899	-39.563	339.22	14.369
-34.124	-38.478	483.07	14.372
-37.635	-36.231	597.25	14.376
-40.709	-33.061	679.2	14.38
-43.529	-29.333	734.51	14.384
-46.12	-25.438	772.03	14.388
-48.33	-21.686	798.08	14.392
-49.867	-18.256	812.81	14.396
-50.403	-15.196	810.44	14.4
-49.709	-12.467	783.12	14.404
-47.783	-10.01	726.22	14.408
-44.912	-7.7912	642.38	14.412
-41.624	-5.8144	542.19	14.415
-38.536	-4.095	441	14.419
-36.161	-2.6249	353.42	14.423
-34.739	-1.3454	287.97	14.427
-34.179	-0.14949	244.37	14.431
-34.139	1.0905	214.68	14.435
-34.193	2.4805	187.63	14.439
-34.005	4.0691	154.17	14.443
-33.44	5.8304	111.65	14.447
-32.539	7.6716	64.897	14.451
-31.421	9.4569	23.692	14.455
-30.159	11.041	-1.9037	14.458
-28.734	12.301	-6.2866	14.462
-27.089	13.166	9.092	14.466
-25.255	13.634	36.395	14.47
-23.448	13.784	64.959	14.474
-22.048	13.762	86.106	14.478
-21.426	13.744	97.007	14.482
-21.683	13.881	101.84	14.486
-22.434	14.232	109.59	14.49
-22.79	14.727	129.4	14.494
-21.592	15.167	165.15	14.498
-17.843	15.281	211.81	14.501
-11.166	14.828	255.09	14.505
-2.0766	13.698	275.01	14.509
8.0834	11.968	252.53	14.513
17.551	9.8881	177.01	14.517
24.73	7.791	51.912	14.521
28.721	5.9671	-103.78	14.525
29.581	4.5612	-259.3	14.529
28.199	3.5419	-380.65	14.533
25.889	2.7608	-441.35	14.537
23.891	2.07	-432.06	14.54
23	1.4353	-365.52	14.544
23.466	0.97783	-274.35	14.548
25.138	0.91164	-201.74	14.552
27.708	1.3997	-187.29	14.556
30.865	2.4005	-252.44	14.56
34.266	3.5936	-390.36	14.564
37.349	4.4441	-564.25	14.568
39.175	4.4002	-715.43	14.572
38.468	3.1517	-779.43	14.576
33.986	0.83137	-705.47	14.58
25.114	-1.9429	-473.34	14.583
12.454	-4.2291	-102.53	14.587
-1.9207	-5.0782	349.57	14.591
-14.751	-3.89	799.77	14.595
-22.423	-0.66225	1158.2	14.599
-22.096	3.9699	1349.3	14.603
-12.702	8.9256	1327.9	14.607
4.5637	13.028	1088.9	14.611
26.499	15.371	666.38	14.615
48.809	15.573	124.56	14.619
67.343	13.811	-456.19	14.623
79.215	10.671	-995.3	14.626
83.403	6.8644	-1426	14.63
80.683	2.9607	-1705	14.634
73.006	-0.76834	-1816.7	14.638
62.632	-4.3432	-1771.7	14.642
51.383	-7.9398	-1601.2	14.646
40.276	-11.703	-1347.7	14.65
29.59	-15.605	-1055.5	14.654
19.221	-19.414	-761.87	14.658
9.0991	-22.77	-491.58	14.662
-0.57423	-25.33	-255.52	14.665
-9.3297	-26.898	-53.223	14.669
-16.648	-27.484	121.8	14.673
-22.227	-27.271	276.17	14.677
-26.147	-26.508	412.46	14.681
-28.843	-25.395	528.12	14.685
-30.919	-23.999	617.62	14.689
-32.888	-22.261	676.51	14.693
-34.99	-20.064	705.23	14.697
-37.144	-17.335	710.65	14.701
-39.048	-14.136	704.48	14.705
-40.365	-10.682	699.06	14.708
-40.882	-7.2901	702.51	14.712
-40.594	-4.283	715.44	14.716
-39.677	-1.8712	730.86	14.72
-38.391	-0.08077	737.32	14.724
-36.977	1.2523	724.06	14.728
-35.585	2.4176	685.69	14.732
-34.269	3.7198	624.52	14.736
-33.031	5.3679	549.42	14.74
-31.872	7.4058	472	14.744
-30.836	9.709	402.04	14.748
-30.013	12.047	344.08	14.751
-29.509	14.183	296.96	14.755
-29.394	15.963	255.95	14.759
-29.651	17.366	216.33	14.763
-30.145	18.486	176.33	14.767
-30.617	19.462	138.01	14.771
-30.733	20.383	105.64	14.775
-30.167	21.224	82.743	14.779
-28.717	21.834	69.433	14.783
-26.405	21.999	61.829	14.787
-23.52	21.537	53.933	14.791
-20.564	20.408	41.113	14.794
-18.086	18.761	23.282	14.798
-16.465	16.914	5.8729	14.802
-15.705	15.252	-2.2987	14.806
-15.353	14.101	6.4304	14.81
-14.602	13.611	33.685	14.814
-12.556	13.716	72.305	14.818
-8.5798	14.172	107.44	14.822
-2.5839	14.662	121.48	14.826
4.8738	14.918	101.07	14.83
12.735	14.81	43.176	14.833
19.785	14.362	-42.472	14.837
25.053	13.697	-135.93	14.841
28.112	12.956	-213.91	14.845
29.154	12.216	-258.31	14.849
28.833	11.473	-263.23	14.853
27.97	10.666	-237.67	14.857
27.262	9.7506	-202.83	14.861
27.129	8.7463	-185.17	14.865
27.742	7.745	-207.7	14.869
29.147	6.8603	-282.39	14.873
31.38	6.1443	-406.05	14.876
34.432	5.5215	-560.43	14.88
38.075	4.7826	-715.73	14.884
41.627	3.6589	-836.12	14.888
43.85	1.9515	-885.75	14.892
43.128	-0.33583	-834.42	14.896
37.964	-2.9266	-662.84	14.9
27.664	-5.3027	-367.6	14.904
12.925	-6.8387	34.438	14.908
-3.9591	-6.9928	503.6	14.912
-19.454	-5.4861	978.63	14.916
-29.676	-2.4047	1383.5	14.919
-31.544	1.81	1640.1	14.923
-23.788	6.473	1685.5	14.927
-7.4398	10.825	1488.6	14.931
14.396	14.199	1062	14.935
37.424	16.138	464.08	14.939
57.37	16.444	-211.93	14.943
71.117	15.152	-858.05	14.947
77.363	12.481	-1377	14.951
76.657	8.7672	-1704.5	14.955
70.854	4.3966	-1821.8	14.958
62.279	-0.24217	-1755.1	14.962
52.935	-4.8079	-1561	14.966
44.022	-9.0513	-1306.9	14.97
35.867	-12.847	-1049.4	14.974
28.207	-16.202	-821.91	14.978
20.599	-19.219	-631.89	14.982
12.778	-22.034	-468.92	14.986
4.8168	-24.73	-317.52	14.99
-2.9323	-27.268	-168.93	14.994
-10.029	-29.463	-26.545	14.998
-16.146	-31.024	96.802	15.001
-21.184	-31.636	187.31	15.005
-25.271	-31.07	239.58	15.009
-28.661	-29.268	261.79	15.013
-31.61	-26.37	273.75	15.017
-34.281	-22.689	298.7	15.021
-36.697	-18.629	352.66	15.025
-38.762	-14.59	436.65	15.029
-40.311	-10.888	535.5	15.033
-41.162	-7.7061	624.03	15.037
-41.183	-5.0919	677.84	15.041
-40.341	-2.9819	683.65	15.044
-38.743	-1.2393	644.7	15.048
-36.643	0.3036	578.6	15.052
-34.416	1.8074	509.07	15.056
-32.468	3.3906	455.41	15.06
-31.116	5.1006	424.61	15.064
-30.481	6.8974	409.65	15.068
-30.431	8.6595	394.38	15.072
-30.617	10.218	362.39	15.076
-30.605	11.417	305.48	15.08
-30.032	12.17	227.89	15.084
-28.747	12.509	144.35	15.087
-26.853	12.579	73.401	15.091
-24.646	12.586	29.107	15.095
-22.477	12.717	15.207	15.099
-20.61	13.065	24.126	15.103
-19.151	13.589	40.968	15.107
-18.062	14.138	50.306	15.111
-17.255	14.529	42.539	15.115
-16.681	14.634	17.09	15.119
-16.356	14.442	-18.568	15.123
-16.293	14.062	-53.148	15.126
-16.373	13.653	-76.816	15.13
-16.239	13.338	-85.226	15.134
-15.301	13.122	-80.934	15.138
-12.886	12.884	-72.162	15.142
-8.5152	12.428	-69.891	15.146
-2.1678	11.598	-84.542	15.15
5.5762	10.366	-123.15	15.154
13.617	8.8744	-187.34	15.158
20.635	7.3865	-272.16	15.162
25.507	6.1682	-365.77	15.166
27.679	5.3631	-450.69	15.169
27.347	4.9198	-506.95	15.173
25.371	4.6158	-517.56	15.177
22.973	4.1709	-475.1	15.181
21.339	3.3964	-387.27	15.185
21.287	2.3041	-278.68	15.189
23.101	1.1148	-186.53	15.193
26.559	0.1527	-150.27	15.197
31.083	-0.32886	-197.5	15.201
35.897	-0.3069	-331.02	15.205
40.126	-0.049332	-522.14	15.209
42.821	-0.035097	-714.11	15.212
42.978	-0.75674	-835.86	15.216
39.652	-2.4859	-822.42	15.22
32.201	-5.1052	-635.8	15.224
20.639	-8.0859	-278.95	15.228
5.9458	-10.631	201.89	15.232
-9.8409	-11.934	727.49	15.236
-23.869	-11.45	1205.2	15.24
-33.071	-9.0853	1551.6	15.244
-34.97	-5.2267	1710.5	15.248
-28.422	-0.61448	1662.7	15.251
-14.047	3.8845	1424.6	15.255
5.8476	7.516	1039.3	15.259
27.826	9.8071	563.13	15.263
48.208	10.619	54.367	15.267
63.97	10.091	-435.21	15.271
73.38	8.5161	-863.51	15.275
76.2	6.2075	-1198.6	15.279
73.429	3.4041	-1418.6	15.283
66.762	0.23216	-1512.4	15.287
57.976	-3.2815	-1481.7	15.291
48.469	-7.1643	-1342.7	15.294
39.065	-11.445	-1125.4	15.298
30.084	-16.104	-869.46	15.302
21.548	-21.045	-616.47	15.306
13.421	-26.074	-400.95	15.31
5.733	-30.907	-243.13	15.314
-1.4019	-35.205	-145.73	15.318
-7.8634	-38.628	-96.065	15.322
-13.608	-40.911	-72.427	15.326
-18.703	-41.923	-52.169	15.33
-23.284	-41.699	-18.556	15.334
-27.471	-40.423	35.845	15.337
-31.298	-38.355	109.8	15.341
-34.684	-35.752	196.86	15.345
-37.482	-32.798	289.6	15.349
-39.552	-29.58	382.37	15.353
-40.844	-26.131	471.93	15.357
-41.42	-22.496	555.96	15.361
-41.435	-18.797	631.17	15.365
-41.069	-15.249	692.35	15.369
-40.459	-12.106	733.28	15.373
-39.675	-9.5676	749.06	15.377
-38.724	-7.6818	738.7	15.38
-37.603	-6.2985	706.36	15.384
-36.345	-5.1124	660.32	15.388
-35.047	-3.7774	610.01	15.392
-33.854	-2.0487	562.35	15.396
-32.917	0.1163	519.2	15.4
-32.331	2.5449	477.1	15.404
-32.098	4.934	429.73	15.408
-32.117	6.9921	371.76	15.412
-32.207	8.57	302.55	15.416
-32.162	9.7157	227.67	15.419
-31.814	10.627	157.71	15.423
-31.082	11.53	104.61	15.427
-30.004	12.54	77.224	15.431
-28.729	13.594	77.969	15.435
-27.476	14.475	101.97	15.439
-26.45	14.929	139	15.443
-25.751	14.816	177.31	15.447
-25.289	14.205	207.68	15.451
-24.756	13.366	225.94	15.455
-23.669	12.658	233.1	15.459
-21.495	12.354	233.26	15.462
-17.826	12.507	230.29	15.466
-12.541	12.907	224.98	15.47
-5.8973	13.174	213.94	15.474
1.5024	12.932	190.77	15.478
8.8545	11.994	149.13	15.482
15.374	10.456	86.348	15.486
20.5	8.6682	6.183	15.49
24.014	7.0849	-80.718	15.494
26.034	6.0704	-159.08	15.498
26.902	5.7532	-213.58	15.502
27.038	5.9924	-234.42	15.505
26.827	6.4686	-221.94	15.509
26.596	6.8468	-188.45	15.513
26.659	6.926	-156.15	15.517
27.364	6.702	-150.97	15.521
29.062	6.3154	-193.75	15.525
31.961	5.9199	-291.41	15.529
35.888	5.5478	-430.77	15.533
40.092	5.0535	-578.1	15.537
43.213	4.1732	-685.06	15.541
43.527	2.6808	-700.55	15.544
39.465	0.56343	-585.34	15.548
30.247	-1.8744	-325.35	15.552
16.41	-4.0418	60.624	15.556
-0.020456	-5.2311	521.55	15.56
-15.845	-4.8658	983.51	15.564
-27.46	-2.7267	1365.6	15.568
-31.858	0.93646	1597.7	15.572
-27.516	5.4561	1635.9	15.576
-14.881	9.9407	1471	15.58
3.7395	13.538	1128.3	15.584
24.845	15.668	660.19	15.587
44.717	16.146	133.32	15.591
60.377	15.164	-385.07	15.595
70.209	13.157	-838.48	15.599
74.086	10.607	-1188.2	15.603
73.025	7.8776	-1415.3	15.607
68.569	5.1204	-1518.8	15.611
62.169	2.2818	-1511.4	15.615
54.784	-0.81508	-1415	15.619
46.802	-4.3504	-1255.2	15.623
38.234	-8.4013	-1058.6	15.627
29.024	-12.881	-848.84	15.63
19.3	-17.537	-644.8	15.634
9.4584	-22.003	-459.26	15.638
0.060616	-25.882	-298.7	15.642
-8.3687	-28.825	-164.34	15.646
-15.528	-30.606	-54.08	15.65
-21.413	-31.147	35.154	15.654
-26.245	-30.515	105.65	15.658
-30.311	-28.886	158.3	15.662
-33.794	-26.492	193.33	15.666
-36.687	-23.57	211.98	15.669
-38.824	-20.328	218.16	15.673
-40.007	-16.939	219.08	15.677
-40.154	-13.549	224.19	15.681
-39.397	-10.293	242.65	15.685
-38.084	-7.2963	279.93	15.689
-36.673	-4.6573	335.15	15.693
-35.576	-2.415	400.1	15.697
-35.024	-0.52056	460.75	15.701
-34.994	1.1638	501.09	15.705
-35.243	2.8265	507.9	15.709
-35.419	4.6347	475.21	15.712
-35.204	6.6558	406.64	15.716
-34.443	8.8118	314.76	15.72
-33.189	10.893	217.67	15.724
-31.678	12.639	133.79	15.728
-30.229	13.853	76.609	15.732
-29.113	14.509	51.156	15.736
-28.449	14.783	53.334	15.74
-28.16	15.004	72.252	15.744
-28.012	15.522	94.591	15.748
-27.718	16.554	109.33	15.752
-27.067	18.078	111.12	15.755
-26.021	19.821	101.08	15.759
-24.735	21.358	85.038	15.763
-23.478	22.282	70.077	15.767
-22.485	22.366	61.072	15.771
-21.797	21.65	58.643	15.775
-21.168	20.414	59.343	15.779
-20.093	19.05	57.733	15.783
-17.967	17.898	49.17	15.787
-14.324	17.116	31.841	15.791
-9.0516	16.646	7.0534	15.795
-2.5012	16.292	-22.191	15.798
4.5867	15.843	-53.379	15.802
11.307	15.202	-86.007	15.806
16.888	14.432	-121.4	15.81
20.935	13.709	-160.8	15.814
23.524	13.214	-202.92	15.818
25.096	13.014	-242.57	15.822
26.234	13.013	-271.88	15.826
27.41	12.999	-284.12	15.83
28.839	12.754	-278.69	15.834
30.501	12.182	-264.64	15.837
32.294	11.37	-260.3	15.841
34.214	10.55	-287.86	15.845
36.422	9.9621	-364.2	15.849
39.128	9.7063	-491.21	15.853
42.316	9.6389	-649.69	15.857
45.458	9.3972	-800.27	15.861
47.39	8.5448	-892.01	15.865
46.509	6.7845	-876.59	15.869
41.287	4.1421	-723.51	15.873
30.95	1.0319	-431.17	15.877
16.06	-1.8366	-29.952	15.88
-1.287	-3.6821	423.56	15.884
-17.79	-3.92	859.26	15.888
-29.764	-2.3691	1208.8	15.892
-34.195	0.68205	1419.2	15.896
-29.654	4.5696	1461	15.9
-16.761	8.4662	1330.3	15.904
1.9951	11.624	1046.5	15.908
23	13.563	645.85	15.912
42.545	14.146	175.54	15.916
57.779	13.538	-312.83	15.92
67.273	12.084	-768.67	15.923
71.053	10.168	-1147.8	15.927
70.178	8.0908	-1417.4	15.931
66.099	6.0103	-1560.5	15.935
60.087	3.926	-1577.8	15.939
52.924	1.7066	-1486.5	15.943
44.923	-0.8574	-1315.8	15.947
36.179	-3.986	-1100	15.951
26.861	-7.8305	-871.03	15.955
17.378	-12.395	-653.59	15.959
8.3466	-17.478	-462.52	15.962
0.39179	-22.664	-303.83	15.966
-6.0981	-27.387	-177.37	15.97
-11.122	-31.058	-79.616	15.974
-15.045	-33.226	-5.2592	15.978
-18.423	-33.715	52.378	15.982
-21.751	-32.678	101.38	15.986
-25.259	-30.537	150.54	15.99
-28.846	-27.831	207.42	15.994
-32.159	-25.023	275.64	15.998


==> pics/windowAbsc.dat <==
x	y	z	t
87.196	-8.1997	-689.17	9.9971
90.36	-11.426	-580.71	10.001
91.196	-14.36	-477.8	10.005
91.634	-17.087	-457.43	10.009
92.527	-19.902	-551.95	10.013
93.441	-23.129	-736.83	10.017
93.027	-26.945	-941.92	10.021
89.739	-31.268	-1080.4	10.024
82.577	-35.752	-1082.9	10.028
71.539	-39.867	-922.48	10.032
57.623	-43.05	-622.42	10.036
42.452	-44.85	-244.32	10.04
27.704	-45.03	136.19	10.044
14.607	-43.606	455.76	10.048
3.692	-40.815	681.29	10.052
-5.1612	-37.044	814.13	10.056
-12.448	-32.739	881.1	10.06
-18.712	-28.319	918.26	10.063
-24.303	-24.115	955.04	10.067
-29.319	-20.325	1005	10.071
-33.696	-16.999	1065.2	10.075
-37.36	-14.044	1122.4	10.079
-40.348	-11.261	1161.3	10.083
-42.821	-8.4041	1171.2	10.087
-44.985	-5.2615	1147.7	10.091
-46.965	-1.7362	1091.2	10.095
-48.735	2.104	1003.8	10.099
-50.128	6.0249	888.32	10.103
-50.939	9.6847	748.7	10.106
-51.054	12.738	593.09	10.11
-50.54	14.95	435.55	10.114
-49.64	16.283	294.93	10.118
-48.665	16.912	189.98	10.122
-47.848	17.171	132.46	10.126
-47.227	17.431	121.48	10.13
-46.619	17.982	142.27	10.134
-45.715	18.934	170.88	10.138
-44.242	20.202	183.4	10.142
-42.118	21.56	165.79	10.146
-39.524	22.745	119.76	10.149
-36.849	23.567	61.535	10.153
-34.531	23.973	13.626	10.157
-32.879	24.044	-6.884	10.161
-31.948	23.938	2.0777	10.165
-31.551	23.797	25.1	10.169
-31.375	23.68	35.813	10.173
-31.167	23.542	9.9134	10.177
-30.851	23.274	-61.347	10.181
-30.517	22.774	-164.15	10.185
-30.262	22.019	-266.03	10.188
-29.945	21.081	-330.12	10.192
-29.005	20.095	-333.98	10.196
-26.485	19.168	-283.94	10.2
-21.3	18.289	-217.16	10.204
-12.728	17.278	-188.28	10.208
-0.91904	15.815	-244.87	10.212
12.792	13.552	-401.69	10.216
25.981	10.267	-625.68	10.22
35.684	6.0095	-840.47	10.224
39.286	1.1696	-951.11	10.228
35.455	-3.5709	-880.93	10.231
24.78	-7.3972	-606.04	10.235
9.8443	-9.5887	-172.67	10.239
-5.3668	-9.7408	311.58	10.243
-16.55	-7.9048	711.27	10.247
-20.322	-4.5955	909.53	10.251
-15.193	-0.6605	849.7	10.255
-1.9356	2.9481	555.79	10.259
16.759	5.426	123.23	10.263
37.196	6.3129	-316.67	10.267
55.835	5.5725	-644.55	10.271
70.267	3.5381	-794.57	10.274
79.695	0.75156	-773.64	10.278
84.814	-2.2443	-651.82	10.282
87.189	-5.0852	-529.03	10.286
88.44	-7.6789	-492.41	10.29
89.548	-10.189	-581.77	10.294
90.543	-12.923	-776.2	10.298
90.626	-16.171	-1005.7	10.302
88.632	-20.062	-1180.9	10.306
83.59	-24.477	-1228.3	10.31
75.148	-29.058	-1115.9	10.314
63.717	-33.294	-860.53	10.317
50.313	-36.653	-516.49	10.321
36.202	-38.721	-151.76	10.325
22.517	-39.286	176.46	10.329
10.004	-38.374	437.62	10.333
-1.0476	-36.201	629.93	10.337
-10.692	-33.1	770.75	10.341
-19.126	-29.423	881.57	10.345
-26.499	-25.468	975.39	10.349
-32.826	-21.43	1051.8	10.353
-37.995	-17.405	1100.8	10.356
-41.863	-13.408	1111.5	10.36
-44.363	-9.4223	1080.8	10.364
-45.578	-5.4333	1017.2	10.368
-45.749	-1.4613	938.24	10.372
-45.223	2.4279	862.68	10.376
-44.366	6.1301	802.36	10.38
-43.483	9.5221	757.21	10.384
-42.758	12.491	715.94	10.388
-42.241	14.961	661.91	10.392
-41.862	16.916	581.32	10.396
-41.479	18.404	470.06	10.399
-40.937	19.527	336.22	10.403
-40.128	20.415	197.42	10.407
-39.03	21.19	74.186	10.411
-37.724	21.937	-17.583	10.415
-36.367	22.683	-72.147	10.419
-35.136	23.404	-95.233	10.423
-34.163	24.044	-100.88	10.427
-33.473	24.541	-105.32	10.431
-32.963	24.859	-120.43	10.435
-32.429	24.993	-149.49	10.439
-31.637	24.963	-186.87	10.442
-30.399	24.794	-221.48	10.446
-28.655	24.491	-242.63	10.45
-26.49	24.031	-245.43	10.454
-24.126	23.372	-233.41	10.458
-21.851	22.478	-217.03	10.462
-19.94	21.354	-208.69	10.466
-18.568	20.061	-216.64	10.47
-17.739	18.714	-240.83	10.474
-17.24	17.447	-273.05	10.478
-16.632	16.359	-301.92	10.481
-15.294	15.458	-320.4	10.485
-12.534	14.632	-332.04	10.489
-7.7789	13.662	-352.04	10.493
-0.81314	12.269	-401.2	10.497
7.9925	10.208	-494.19	10.501
17.565	7.3577	-627.15	10.505
26.219	3.7975	-770.92	10.509
31.993	-0.16557	-874.76	10.513
33.194	-4.0317	-881.62	10.517
29.012	-7.2025	-750.32	10.521
19.971	-9.1166	-476.45	10.524
8.0411	-9.3948	-102.44	10.528
-3.71	-7.9568	289.11	10.532
-11.884	-5.0751	598.48	10.536
-13.712	-1.3443	740.93	10.54
-7.895	2.4347	676.16	10.544
4.9637	5.432	423.38	10.548
22.529	6.9836	55.426	10.552
41.449	6.7489	-326.44	10.556
58.39	4.783	-627.94	10.56
71.008	1.4974	-793.74	10.564
78.54	-2.4813	-823.83	10.567
81.796	-6.5131	-768.26	10.571
82.597	-10.139	-703.05	10.575
82.899	-13.205	-697.25	10.579
83.967	-15.866	-784.47	10.583
85.887	-18.484	-949.95	10.587
87.617	-21.437	-1137.2	10.591
87.489	-24.938	-1271	10.595
83.945	-28.913	-1286.1	10.599
76.2	-32.997	-1151.3	10.603
64.564	-36.642	-878.98	10.607
50.328	-39.298	-518.54	10.61
35.301	-40.59	-137.43	10.614
21.202	-40.425	201.94	10.618
9.153	-38.994	460.39	10.622
-0.5318	-36.664	629.43	10.626
-8.2377	-33.832	726.76	10.63
-14.701	-30.781	783.54	10.634
-20.602	-27.61	829.46	10.638
-26.274	-24.261	881.58	10.642
-31.627	-20.606	940.49	10.646
-36.288	-16.567	994.01	10.649
-39.848	-12.192	1025.7	10.653
-42.108	-7.6723	1023.8	10.657
-43.194	-3.2761	987.53	10.661
-43.517	0.74315	927.53	10.665
-43.602	4.2376	861.53	10.669
-43.881	7.2049	807	10.673
-44.534	9.7659	773.71	10.677
-45.45	12.094	759.38	10.681
-46.304	14.336	750.12	10.685
-46.706	16.551	725.57	10.689
-46.373	18.703	667.11	10.692
-45.237	20.687	565.89	10.696
-43.463	22.383	427.71	10.7
-41.386	23.695	272.53	10.704
-39.387	24.575	128.41	10.708
-37.766	25.016	21.999	10.712
-36.652	25.041	-30.862	10.716
-35.974	24.693	-30.788	10.72
-35.506	24.045	5.6689	10.724
-34.954	23.206	52.513	10.728
-34.062	22.325	84.158	10.732
-32.695	21.566	84.589	10.735
-30.884	21.058	52.116	10.739
-28.812	20.837	-1.9705	10.743
-26.749	20.81	-59.839	10.747
-24.962	20.776	-105.42	10.751
-23.62	20.494	-130.8	10.755
-22.721	19.788	-138.1	10.759
-22.05	18.636	-136.8	10.763
-21.197	17.201	-138.57	10.767
-19.608	15.77	-152.83	10.771
-16.698	14.629	-185.13	10.774
-11.991	13.908	-238.53	10.778
-5.2904	13.477	-315.74	10.782
3.1681	12.945	-419.35	10.786
12.622	11.78	-548.29	10.79
21.805	9.5189	-691.78	10.794
29.125	5.9867	-824.4	10.798
33.009	1.4382	-906.81	10.802
32.342	-3.4472	-894.95	10.806
26.896	-7.728	-756.39	10.81
17.586	-10.476	-487.99	10.814
6.4362	-11.068	-126.89	10.817
-3.8023	-9.4024	252.39	10.821
-10.321	-5.9456	556.37	10.825
-11.02	-1.6129	702.03	10.829
-5.1376	2.4934	646.41	10.833
6.4948	5.3913	404.55	10.837
21.675	6.4763	47.213	10.841
37.489	5.6473	-322.29	10.845
51.194	3.273	-604.16	10.849
61.018	0.019408	-737.34	10.853
66.602	-3.3935	-719.89	10.857
68.932	-6.4238	-606.28	10.86
69.786	-8.8556	-482.88	10.864
70.941	-10.823	-431.62	10.868
73.416	-12.713	-496.79	10.872
77.061	-14.993	-668.19	10.876
80.632	-18.017	-886.73	10.88
82.288	-21.883	-1069.3	10.884
80.319	-26.384	-1141.5	10.888
73.806	-31.051	-1065.1	10.892
62.957	-35.288	-849.08	10.896
49.034	-38.528	-541.79	10.9
33.909	-40.374	-209.17	10.903
19.456	-40.675	90.469	10.907
7.0194	-39.524	324.39	10.911
-2.8673	-37.189	489.96	10.915
-10.433	-34.005	605.98	10.919
-16.375	-30.285	697.15	10.923
-21.463	-26.264	779.9	10.927
-26.212	-22.094	856.08	10.931
-30.748	-17.879	916.22	10.935
-34.858	-13.721	949.08	10.939
-38.186	-9.7442	951.18	10.942
-40.446	-6.0847	931.02	10.946
-41.573	-2.8537	905.59	10.95
-41.747	-0.088637	891.39	10.954
-41.318	2.2746	895.02	10.958
-40.688	4.392	908.48	10.962
-40.186	6.4618	911.97	10.966
-40.018	8.6533	882.9	10.97
-40.253	11.044	806.84	10.974
-40.861	13.587	685.13	10.978
-41.754	16.132	535.65	10.982
-42.808	18.472	386.23	10.985
-43.881	20.415	264.07	10.989
-44.816	21.842	185.77	10.993
-45.448	22.733	152.19	10.997
-45.628	23.152	150.02	11.001
-45.244	23.219	158.71	11.005
-44.245	23.063	159.26	11.009
-42.648	22.79	141.1	11.013
-40.531	22.468	104.41	11.017
-38.03	22.126	57.735	11.021
-35.324	21.764	12.634	11.025
-32.63	21.359	-21.789	11.028
-30.188	20.876	-42.227	11.032
-28.226	20.278	-51.408	11.036
-26.905	19.536	-55.851	11.04
-26.251	18.646	-62.682	11.044
-26.095	17.641	-77.127	11.048
-26.06	16.591	-101.58	11.052
-25.594	15.582	-136.27	11.056
-24.079	14.681	-180.74	11.06
-20.965	13.892	-235.26	11.064
-15.923	13.134	-301.34	11.067
-8.9606	12.241	-381.05	11.071
-0.47902	11.002	-475.15	11.075
8.7328	9.2301	-580.55	11.079
17.582	6.8253	-687.78	11.083
24.819	3.8299	-779.63	11.087
29.254	0.43867	-832.13	11.091
30.003	-3.0298	-818.73	11.095
26.75	-6.1932	-717.76	11.099
19.942	-8.6797	-521.54	11.103
10.848	-10.198	-244.41	11.107
1.4081	-10.591	74.224	11.11
-6.1318	-9.8751	374.74	11.114
-9.7575	-8.2455	590.54	11.118
-8.2414	-6.0673	667	11.122
-1.5363	-3.8253	580.16	11.126
9.1537	-2.0405	348.02	11.13
21.694	-1.1579	28.897	11.134
33.658	-1.4293	-294.57	11.138
43.083	-2.8315	-541.36	11.142
49.075	-5.057	-659.3	11.146
52.031	-7.5996	-643.17	11.15
53.389	-9.9218	-536.25	11.153
54.985	-11.653	-413.59	11.157
58.266	-12.747	-352.87	11.161
63.666	-13.521	-403.59	11.165
70.386	-14.566	-566.84	11.169
76.664	-16.518	-793.76	11.173
80.417	-19.798	-1003.4	11.177
80	-24.411	-1113.4	11.181
74.778	-29.88	-1070.4	11.185
65.299	-35.365	-869.5	11.189
53.035	-39.918	-554.46	11.192
39.828	-42.78	-199.17	11.196
27.278	-43.605	120.46	11.2
16.33	-42.533	353.4	11.204
7.1777	-40.077	487.91	11.208
-0.5208	-36.899	549.11	11.212
-7.2747	-33.549	581.88	11.216
-13.426	-30.301	628.07	11.22
-18.998	-27.12	708	11.224
-23.768	-23.782	814.16	11.228
-27.474	-20.055	918.39	11.232
-30.026	-15.864	987.98	11.235
-31.602	-11.36	1002.4	11.239
-32.568	-6.8571	962.39	11.243
-33.296	-2.6959	888.37	11.247
-33.97	0.91173	808.75	11.251
-34.505	3.9643	745.54	11.255
-34.615	6.6451	703.95	11.259
-33.995	9.2044	671.26	11.263
-32.522	11.814	624.85	11.267
-30.357	14.466	545.26	11.271
-27.915	16.977	427.36	11.275
-25.702	19.081	284.13	11.278
-24.118	20.575	141.36	11.282
-23.318	21.438	26.045	11.286
-23.2	21.852	-45.647	11.29
-23.5	22.127	-74.904	11.294
-23.947	22.549	-78.274	11.298
-24.376	23.244	-78.42	11.302
-24.756	24.114	-92.456	11.306
-25.123	24.888	-123.76	11.31
-25.484	25.263	-161.3	11.314
-25.749	25.063	-186.61	11.318
-25.76	24.342	-184.76	11.321
-25.381	23.372	-153.54	11.325
-24.61	22.522	-106.21	11.329
-23.624	22.083	-66.179	11.333
-22.709	22.129	-56.247	11.337
-22.097	22.48	-87.618	11.341
-21.779	22.79	-154.17	11.345
-21.397	22.709	-234.96	11.349
-20.29	22.059	-303.89	11.353
-17.704	20.911	-342.11	11.357
-13.077	19.541	-347.29	11.36
-6.312	18.274	-335.16	11.364
2.0971	17.299	-332.45	11.368
11.13	16.548	-364.11	11.372
19.472	15.708	-440.37	11.376
25.832	14.363	-549.36	11.38
29.248	12.216	-658.76	11.384
29.293	9.2773	-726.14	11.388
26.158	5.9303	-714.13	11.392
20.618	2.8247	-604.87	11.396
13.91	0.64035	-408.25	11.4
7.5522	-0.18587	-161.1	11.403
3.0889	0.34727	82.534	11.407
1.7795	1.7799	266.88	11.411
4.2585	3.3479	350.83	11.415
10.253	4.2608	320.46	11.419
18.481	3.9909	193.94	11.423
26.83	2.4588	17.505	11.427
32.873	0.049173	-146.84	11.431
34.594	-2.5415	-238.66	11.435
31.133	-4.5593	-217.24	11.439
23.268	-5.4478	-75.501	11.443
13.391	-5.0164	154.67	11.446
4.9301	-3.4752	408.11	11.45
1.3319	-1.3449	602.52	11.454
4.9463	0.70603	661.39	11.458
16.193	2.0352	537.28	11.462
33.325	2.1582	228.29	11.466
52.897	0.81855	-218.07	11.47
70.77	-1.999	-715.54	11.474
83.315	-6.092	-1161.7	11.478
88.382	-11.084	-1465.4	11.482
85.721	-16.481	-1571.1	11.485
76.763	-21.739	-1471.1	11.489
63.903	-26.347	-1203.5	11.493
49.609	-29.908	-836.92	11.497
35.713	-32.203	-447.62	11.501
23.102	-33.212	-98.008	11.505
11.855	-33.08	177.04	11.509
1.6657	-32.04	372.31	11.513
-7.7075	-30.318	504.16	11.517
-16.182	-28.067	597.2	11.521
-23.385	-25.35	671.68	11.525
-28.914	-22.178	736.47	11.528
-32.641	-18.576	789.38	11.532
-34.882	-14.65	822.79	11.536
-36.323	-10.598	830.89	11.54
-37.726	-6.6779	814.5	11.544
-39.589	-3.1315	781.29	11.548
-41.909	-0.10546	741.93	11.552
-44.195	2.3858	704.47	11.556
-45.719	4.4411	670.43	11.56
-45.884	6.206	634.4	11.564
-44.534	7.7947	587.46	11.568
-42.048	9.239	522.53	11.571
-39.18	10.493	438.84	11.575
-36.729	11.487	343.25	11.579
-35.201	12.198	247.72	11.583
-34.623	12.698	164.3	11.587
-34.607	13.149	99.884	11.591
-34.603	13.733	53.574	11.595
-34.214	14.571	17.711	11.599
-33.401	15.646	-17.821	11.603
-32.479	16.801	-60.13	11.607
-31.9	17.793	-109.36	11.611
-31.956	18.406	-158.23	11.614
-32.554	18.546	-195.35	11.618
-33.201	18.286	-210.89	11.622
-33.211	17.835	-201.9	11.626
-32.046	17.434	-174.71	11.63
-29.604	17.237	-143.03	11.634
-26.315	17.235	-122.46	11.638
-22.965	17.252	-123.62	11.642
-20.339	17.03	-147.19	11.646
-18.828	16.357	-183.21	11.65
-18.207	15.18	-215.35	11.653
-17.684	13.649	-228.6	11.657
-16.204	12.064	-217.03	11.661
-12.885	10.75	-188.13	11.665
-7.3774	9.9131	-161.22	11.669
-0.0096566	9.5356	-160.04	11.673
8.3334	9.367	-202.11	11.677
16.517	9.0118	-289.01	11.681
23.495	8.0831	-402.03	11.685
28.547	6.3597	-505.46	11.689
31.33	3.8861	-557.3	11.693
31.807	0.97565	-523.76	11.696
30.145	-1.8834	-392.7	11.7
26.684	-4.1837	-180.68	11.704
21.999	-5.5636	69.071	11.708
16.989	-5.9235	297.89	11.712
12.849	-5.4615	448.59	11.716
10.839	-4.618	482.91	11.72
11.857	-3.949	393.87	11.724
15.967	-3.9651	209.13	11.728
22.117	-4.98	-15.708	11.732
28.267	-7.0078	-212.16	11.736
31.977	-9.7376	-317.9	11.739
31.313	-12.597	-294.69	11.743
25.733	-14.894	-140.2	11.747
16.574	-16.005	109.49	11.751
6.8611	-15.565	387.55	11.755
0.43355	-13.6	612.67	11.759
0.65628	-10.566	710	11.763
9.1853	-7.2559	631.37	11.767
25.265	-4.6131	369.52	11.771
45.844	-3.4855	-38.041	11.775
66.481	-4.4019	-516.87	11.778
82.712	-7.4379	-973.69	11.782
91.361	-12.213	-1319.7	11.786
91.338	-18.017	-1492.8	11.79
83.677	-24.01	-1471.4	11.794
70.868	-29.438	-1277.1	11.798
55.83	-33.779	-964.2	11.802
40.945	-36.786	-601.56	11.806
27.512	-38.442	-252	11.81
15.753	-38.854	43.058	11.814
5.2471	-38.158	269.36	11.818
-4.4849	-36.471	435.3	11.821
-13.559	-33.901	560.3	11.825
-21.636	-30.601	661.95	11.829
-28.156	-26.812	747.53	11.833
-32.715	-22.853	812.94	11.837
-35.357	-19.064	848.52	11.841
-36.613	-15.701	847.84	11.845
-37.279	-12.849	814.43	11.849
-38.05	-10.39	762.71	11.853
-39.213	-8.0582	712.41	11.857
-40.561	-5.5511	679.33	11.861
-41.563	-2.6708	667.19	11.864
-41.693	0.58311	665	11.868
-40.744	4.0024	651.7	11.872
-38.959	7.2483	606.35	11.876
-36.921	9.985	519.06	11.88
-35.263	12.011	397.57	11.884
-34.36	13.329	265.74	11.888
-34.164	14.133	154.48	11.892
-34.267	14.718	88.718	11.896
-34.155	15.354	76.432	11.9
-33.508	16.189	104.72	11.904
-32.387	17.206	144.97	11.907
-31.202	18.265	165.05	11.911
-30.479	19.177	143.11	11.915
-30.551	19.794	76.915	11.919
-31.342	20.068	-15.424	11.923
-32.374	20.044	-103.7	11.927
-32.986	19.823	-159.08	11.931
-32.677	19.503	-166.75	11.935
-31.361	19.131	-132.13	11.939
-29.421	18.699	-77.984	11.943
-27.492	18.168	-33.877	11.946
-26.092	17.515	-22.825	11.95
-25.276	16.758	-51.279	11.954
-24.503	15.964	-106.9	11.958
-22.813	15.218	-165.02	11.962
-19.236	14.582	-200.86	11.966
-13.255	14.056	-201.66	11.97
-5.1165	13.568	-173.46	11.974
4.1808	12.991	-138.99	11.978
13.203	12.19	-127.7	11.982
20.572	11.064	-162.03	11.986
25.409	9.5897	-246	11.989
27.542	7.824	-361.08	11.993
27.432	5.8971	-471.54	11.997
25.872	3.9797	-537.33	12.001
23.661	2.2456	-529.76	12.005
21.415	0.83801	-443.79	12.009
19.57	-0.15821	-302.1	12.013
18.539	-0.73366	-149.3	12.017
18.828	-0.96028	-37.738	12.021
20.989	-0.98259	-9.9535	12.025
25.331	-0.9907	-83.264	12.029
31.534	-1.1748	-241.77	12.032
38.367	-1.667	-438.38	12.036
43.764	-2.4838	-606.63	12.04
45.353	-3.4885	-679.09	12.044
41.318	-4.391	-607.29	12.048
31.293	-4.7948	-377.82	12.052
16.886	-4.2875	-19.849	12.056
1.5434	-2.558	398.44	12.06
-10.299	0.49109	784.07	12.064
-14.541	4.6645	1041.2	12.068
-8.7596	9.4587	1094.9	12.071
6.9342	14.12	911.72	12.075
29.837	17.773	508.88	12.079
55.434	19.594	-47.824	12.083
78.721	18.993	-659.69	12.087
95.595	15.755	-1218.7	12.091
103.83	10.113	-1633.2	12.095
103.35	2.714	-1847.1	12.099
95.799	-5.5073	-1849.6	12.103
83.679	-13.527	-1670.5	12.107
69.42	-20.445	-1366.5	12.111
54.755	-25.662	-1002.2	12.114
40.551	-28.962	-632.88	12.118
27.041	-30.497	-294.49	12.122
14.249	-30.665	-2.8032	12.126
2.3302	-29.949	240.48	12.13
-8.3082	-28.75	438.66	12.134
-17.16	-27.297	592.89	12.138
-23.9	-25.629	700.13	12.142
-28.61	-23.666	756.36	12.146
-31.826	-21.306	762.54	12.15
-34.352	-18.527	729.38	12.154
-36.94	-15.419	677.64	12.157
-39.988	-12.168	633.02	12.161
-43.403	-8.9793	617.47	12.165
-46.68	-5.9962	640.77	12.169
-49.158	-3.2526	696.13	12.173
-50.326	-0.67604	762.3	12.177
-50.046	1.8543	811.45	12.181
-48.596	4.4287	819.85	12.185
-46.539	7.0429	776.83	12.189
-44.485	9.581	688.58	12.193
-42.871	11.853	575.16	12.197
-41.842	13.671	462.22	12.2
-41.274	14.925	371.01	12.204
-40.896	15.629	310.85	12.208
-40.45	15.918	276.97	12.212
-39.792	15.99	254.31	12.216
-38.916	16.037	225.48	12.22
-37.891	16.175	179.11	12.224
-36.775	16.417	115.23	12.228
-35.557	16.694	45.341	12.232
-34.166	16.901	-12.634	12.236
-32.539	16.952	-42.294	12.239
-30.702	16.825	-36.278	12.243
-28.814	16.555	-0.18174	12.247
-27.127	16.215	48.736	12.251
-25.885	15.861	87.609	12.255
-25.186	15.5	96.442	12.259
-24.88	15.082	65.75	12.263
-24.556	14.523	0.38818	12.267
-23.639	13.751	-81.963	12.271
-21.554	12.753	-157.18	12.275
-17.911	11.609	-203.67	12.279
-12.629	10.468	-210.49	12.282
-5.9698	9.511	-181.72	12.286
1.5309	8.8674	-135	12.29
9.1862	8.5575	-94.836	12.294
16.289	8.4593	-82.908	12.298
22.204	8.3306	-109.08	12.302
26.425	7.8835	-166.7	12.306
28.612	6.8869	-234.41	12.31
28.648	5.2623	-284.2	12.314
26.733	3.1329	-292.97	12.318
23.471	0.80172	-253.25	12.322
19.889	-1.3416	-178.6	12.325
17.312	-2.9559	-100.9	12.329
17.044	-3.8778	-59.655	12.333
19.933	-4.1918	-86.661	12.337
25.936	-4.2086	-191.47	12.341
33.878	-4.3491	-353.35	12.345
41.575	-4.9713	-523.55	12.349
46.361	-6.2026	-638.2	12.353
45.909	-7.8438	-638.21	12.357
39.104	-9.3894	-489.91	12.361
26.643	-10.167	-199.32	12.364
11.105	-9.5581	184.92	12.368
-3.603	-7.2191	581.54	12.372
-13.293	-3.2374	896.82	12.376
-14.721	1.843	1048.8	12.38
-6.5768	7.131	988.3	12.384
10.085	11.601	711.36	12.388
32.124	14.337	259.07	12.392
55.208	14.742	-293.19	12.396
74.995	12.643	-853.89	12.4
88.234	8.2918	-1335.2	12.404
93.427	2.2586	-1669.9	12.407
90.907	-4.7167	-1821.3	12.411
82.386	-11.882	-1786	12.415
70.205	-18.588	-1589.9	12.419
56.583	-24.361	-1279.5	12.423
43.113	-28.911	-911.27	12.427
30.604	-32.128	-540.08	12.431
19.238	-34.046	-209.93	12.435
8.8791	-34.818	52.776	12.439
-0.63894	-34.671	241.83	12.443
-9.3531	-33.868	369.12	12.447
-17.179	-32.657	458.23	12.45
-24.015	-31.218	535.35	12.454
-29.85	-29.635	620.06	12.458
-34.788	-27.886	718.92	12.462
-38.991	-25.87	824.14	12.466
-42.564	-23.46	917.69	12.47
-45.461	-20.568	979.23	12.474
-47.488	-17.195	994.78	12.478
-48.399	-13.451	962.47	12.482
-48.053	-9.5371	893.2	12.486
-46.55	-5.7038	806.07	12.49
-44.274	-2.1893	720.81	12.493
-41.817	0.82863	650.66	12.497
-39.79	3.2615	598.66	12.501
-38.624	5.1106	558.79	12.505
-38.418	6.4468	520.75	12.509
-38.92	7.3796	475.8	12.513
-39.641	8.0272	420.68	12.517
-40.056	8.4957	357.82	12.521
-39.809	8.868	292.45	12.525
-38.834	9.2009	228.65	12.529
-37.354	9.5273	166.99	12.532
-35.747	9.8606	105.41	12.536
-34.369	10.202	42.624	12.54
-33.391	10.548	-18.094	12.544
-32.735	10.905	-67.656	12.548
-32.139	11.29	-94.03	12.552
-31.307	11.736	-88.411	12.556
-30.07	12.277	-51.706	12.56
-28.481	12.924	2.5115	12.564
-26.788	13.65	51.044	12.568
-25.286	14.372	69.738	12.572
-24.121	14.96	44.234	12.575
-23.142	15.272	-22.359	12.579
-21.876	15.194	-109.15	12.583
-19.658	14.69	-185.59	12.587
-15.881	13.822	-225.04	12.591
-10.257	12.738	-217.69	12.595
-2.9876	11.626	-176.52	12.599
5.2327	10.646	-132.8	12.603
13.392	9.8691	-122.45	12.607
20.443	9.2489	-168.82	12.611
25.58	8.6417	-269.99	12.615
28.427	7.8696	-396.64	12.618
29.072	6.8043	-502.44	12.622
27.977	5.4358	-543.01	12.626
25.833	3.8938	-495.72	12.63
23.417	2.4069	-371.42	12.634
21.516	1.2112	-213.06	12.638
20.866	0.44126	-80.801	12.642
22.077	0.04965	-29.613	12.646
25.482	-0.20633	-87.839	12.65
30.923	-0.69575	-245.07	12.654
37.562	-1.7791	-453.73	12.657
43.836	-3.6516	-643.39	12.661
47.695	-6.2212	-742.48	12.665
47.121	-9.0718	-699.68	12.669
40.837	-11.532	-498.6	12.673
28.96	-12.841	-162.15	12.677
13.333	-12.362	253.1	12.681
-2.6765	-9.7839	669.64	12.685
-14.937	-5.2485	1004.9	12.689
-19.683	0.63444	1186.9	12.693
-14.665	6.8956	1167.5	12.697
0.063247	12.407	931.76	12.7
22.039	16.126	502.27	12.704
47	17.324	-62.27	12.708
70.035	15.729	-675.84	12.712
86.9	11.576	-1240.6	12.716
95.062	5.5236	-1666.6	12.72
94.155	-1.513	-1892	12.724
85.76	-8.5805	-1896.2	12.728
72.644	-14.895	-1704.4	12.732
57.785	-19.988	-1377.8	12.736
43.524	-23.749	-995.22	12.74
31.114	-26.367	-630.56	12.743
20.729	-28.194	-333.29	12.747
11.838	-29.571	-119.13	12.751
3.7106	-30.696	27.01	12.755
-4.1589	-31.552	138.12	12.759
-11.872	-31.94	247.75	12.763
-19.186	-31.579	375.35	12.767
-25.732	-30.243	519.78	12.771
-31.235	-27.866	662.35	12.775
-35.628	-24.591	777.16	12.779
-39.028	-20.731	843.52	12.782
-41.602	-16.673	854.98	12.786
-43.445	-12.765	821.45	12.79
-44.523	-9.2262	764.33	12.794
-44.74	-6.1258	707.34	12.798
-44.063	-3.4078	667.4	12.802
-42.651	-0.95785	649.36	12.806
-40.879	1.3322	646.33	12.81
-39.25	3.5285	644.69	12.814
-38.209	5.655	631.08	12.818
-37.955	7.715	598.19	12.822
-38.347	9.71	546.97	12.825
-38.955	11.638	485.05	12.829
-39.246	13.474	422.48	12.833
-38.82	15.139	367.24	12.837
-37.595	16.503	322.59	12.841
-35.836	17.417	287.06	12.845
-34.029	17.777	256.73	12.849
-32.643	17.591	228.23	12.853
-31.894	17.011	200.83	12.857
-31.642	16.3	176.43	12.861
-31.451	15.749	157.63	12.865
-30.81	15.562	144.97	12.868
-29.398	15.774	135.08	12.872
-27.263	16.235	120.79	12.876
-24.825	16.681	93.712	12.88
-22.678	16.853	48.268	12.884
-21.291	16.614	-14.641	12.888
-20.731	16.008	-86.238	12.892
-20.561	15.234	-151.85	12.896
-19.95	14.541	-196.02	12.9
-17.991	14.101	-208.99	12.904
-14.055	13.922	-191.87	12.908
-8.0667	13.845	-158.07	12.911
-0.55393	13.619	-129.69	12.915
7.5197	13.03	-129.58	12.919
15.072	12	-171.83	12.923
21.22	10.63	-254.31	12.927
25.485	9.1473	-356.76	12.931
27.811	7.8022	-446.1	12.935
28.458	6.7601	-487.61	12.939
27.851	6.0445	-458.72	12.943
26.492	5.5531	-360	12.947
24.962	5.13	-218.79	12.95
23.958	4.6477	-83.208	12.954
24.273	4.0513	-7.4649	12.958
26.619	3.344	-32.93	12.962
31.296	2.531	-171.35	12.966
37.838	1.5669	-396.3	12.97
44.818	0.354	-646.61	12.974
49.995	-1.1902	-841.5	12.978
50.883	-3.023	-903.32	12.982
45.595	-4.8821	-781.1	12.986
33.706	-6.2736	-467.62	12.99
16.758	-6.5739	-4.7449	12.993
-1.8441	-5.2282	524.58	12.997

